Online learning with stability guarantees: A memory-based real-time model predictive controller

We propose and analyze a real-time model predictive control (MPC) scheme that utilizes stored data to improve its performance by learning the value function online with stability guarantees. For linear and nonlinear systems, a learning method is presented that makes use of basic analytic properties of the cost function and is proven to learn the MPC control law and the value function on the limit set of the closed-loop state trajectory. The main idea is to generate a smart warm start based on historical data that improves future data points and thus future warm starts. We show that these warm starts are asymptotically exact and converge to the solution of the MPC optimization problem. Thereby, the suboptimality of the applied control input resulting from the real-time requirements vanishes over time. Simulative examples show that existing real-time MPC schemes can be improved by storing data and the proposed learning scheme.

==> plots/ApplExLcurve_old.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ApplExLcurve.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{300bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ApplExLcurve.pdf}}%
    \put(0.14,0.06266675){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.395,0.06266675){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0.65,0.06266675){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.905,0.06266675){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}150\end{tabular}}}}%
    \put(0.52250025,0.017){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}period\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ApplExLcurve.pdf}}%
    \put(0.12866675,0.09){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.08\end{tabular}}}}%
    \put(0.12866675,0.16583325){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1\end{tabular}}}}%
    \put(0.12866675,0.24166675){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.12\end{tabular}}}}%
    \put(0.12866675,0.3175){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.14\end{tabular}}}}%
    \put(0.12866675,0.39333325){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.16\end{tabular}}}}%
    \put(0.12866675,0.46916675){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.18\end{tabular}}}}%
    \put(0.12866675,0.545){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.2\end{tabular}}}}%
    \put(0.037,0.32750025){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}mean error per period\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ApplExLcurve.pdf}}%
    \put(0.62,0.41725){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}with learning\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ApplExLcurve.pdf}}%
    \put(0.62,0.3785){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}without learning \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ApplExLcurve.pdf}}%
    \put(0.62,0.33975){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}optimal\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ApplExLcurve.pdf}}%
  \end{picture}%
\endgroup%


==> plots/ApplExRefTrack_old.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ApplExRefTrack.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{300bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ApplExRefTrack.pdf}}%
    \put(0.14,0.06266675){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.33125,0.06266675){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0.5225,0.06266675){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0.71375,0.06266675){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15\end{tabular}}}}%
    \put(0.905,0.06266675){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.5225005,0.017){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}time in $\mathrm{s}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ApplExRefTrack.pdf}}%
    \put(0.12866675,0.092113){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.12866675,0.179597){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.2\end{tabular}}}}%
    \put(0.12866675,0.26708075){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.4\end{tabular}}}}%
    \put(0.12866675,0.35456475){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.6\end{tabular}}}}%
    \put(0.12866675,0.44204875){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.12866675,0.5295325){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.037,0.32750025){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}load angle $\theta_\mathrm{L}$ in rad\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ApplExRefTrack.pdf}}%
    \put(0.74,0.51475){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}reference\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ApplExRefTrack.pdf}}%
    \put(0.74,0.476){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1st period\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ApplExRefTrack.pdf}}%
    \put(0.74,0.43725){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5th period\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ApplExRefTrack.pdf}}%
    \put(0.74,0.3985){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10th per.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ApplExRefTrack.pdf}}%
    \put(0.74,0.35975){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50th per.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ApplExRefTrack.pdf}}%
    \put(0.74,0.321){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100th per.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{ApplExRefTrack.pdf}}%
    \put(0.74,0.28225){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}optimal\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{ApplExRefTrack.pdf}}%
  \end{picture}%
\endgroup%

